Rapidity Distribution within Landau hydrodynamical model and EPOS event-generator at RHIC Energies

The rapidity distribution of well-defined particles pions, Kaons, protons and their antiparticles measured in the BRAHMS experiment (Au+Au collisions), at $\sqrt{s_{NN}}$ = $62.4$ and $200$ GeV, are compared with huge statistical ensembles of 100, 000 events deduced from the Cosmic Ray MonteCarlo (CRMC) EPOS event-generator. All these data are then compared to the Landau hydrodynamical model. We conclude that the Landau hydrodynamical model is capable of describing both experimental data and EPOS $1.99$ event-generator results, and that they are in good agreement.

==> Reply_to_Refrees.txt <==
R: Reviewer
A:Authors

First, The authors would like to thank the editor to give us a chance to revise and improve the current manuscript. Also, We would 
like to thank the reviewers for helping the authors to improve their work. 

Reviewer #1:
 R1:
 The work is a comparison of that from the BRAHMS experiment at collision energies of 62.4 and 200 GeV and calculations using EPOS, a hydrodynamical model. Commonly used in cosmic rays studies.
A: You are right. 
R1:
The manuscript is not well-written, though. Sentences like "At hadronization, QGP has a high strangeness and entropy content while preserving the strangeness and entropy yields" are unintelligible. And the only resource the reader has is two references where the meaning of that sentence is not clarified. 
A: We applogize for this typos and we corrected it in the current manuscript.

R1:
Typos are present everywhere, like in "In the present study, We suppose the fireball is thermally stable and expands hydrodynamically until it reaches the pion freeze-out density". Here, the authors make reference to high-energy collisions without mentioning the large amount of knowledge accumulated in the studies and analyses conducted in that field. In section 2.2, we read "are developed on top of the Gribov-Regge model", without reference.
A: We went over the whole paper and corrected it.

R1:
The conclusions obtained by the authors is that the Landau (they write Landua at least in two points of the text) reproduces the data. But there are fitting parameters that are not discussed. What their values are in comparison to other situations? What is their physical meaning?
A: We have corrected these typos and discussed the fitting parameters. Also, chi-square values are added.
R1:
The manuscript conveys no scientific information to the community, and must be rejected.
A: We do respect your decision and we have worked on your comments. Thanks a lot for your helping.



Reviewer #2:The authors have used Landau hydrodynamical model to describe the rapidity distribution of identified hadrons π, K, p measured by BRAHMS collaboration at √
sNN = 62.4
and 200 GeV from Au+Au collisions. They have made a comparision with the results
obtained from Cosmic Ray MonteCarlo (CRMC) EPOS event-generator.
A: You are right.
R2:
The introduction is very badly written, so also the results. 
A: We have checked it and corrected it.
R2:There are numerous mistakes in the text language including typos through out the paper. But the topic
is contemporary. People have already explained the data of rapidity distribution of
identified hadrons at the same experiment.
A: We have revised it and corrected it. We are trying to see whether the EPOS $1.99$ is capable of reproducing
the experimental data or not. This conclusion can help to use it in a prediction of the regions that have no
experimental data yet.
R2:
Apart from the comparative study with
the results from CRMC EPOS, nothing new appears from the manuscript. Even the
comparision is not presented well. When authors compare with particular version of
EPOS, they should describe well about the model. When experimental observations
are available, then the comparision of Landau model with the observations make sense.
But by comparing with CRMC EPOS, another model (with 3+1 dimensional hydro
dynamical expansion), what are the authors trying to justify? Those things should be
clearly reflected.
A: We have revised it and corrected it. We are trying to see whether the EPOS $1.99$ is capable of reproducing
the experimental data or not. This conclusion can help to use it in a prediction of the regions that have no
experimental data yet. and we will make a future work on this point.
R2:
Thus, manuscript in the present form should not be not acceptable in IJP
A:
We do respect your decision and we have worked on your comments. Thanks a lot for your helping in improve the manuscript.

Reviewer#3: 
R3:
In their manuscript the authors discuss the rapidity distribution of well-defined particles pions, Kaons, protons and their antiparticles at energies of 62.4 and 200 GeV. The authors claim that the Landau hydrodynamical model is capable of describing both experimental data and EPOS 1.99 event-generator results.
A: you are right.
R3:
The paper needs to be written well where I spotted a number of typos and the spelling and grammar should be checked carefully.
A: We appologize for thses typos and we have corrected it.

R3:
Besides this there are several points which need clarification before the paper can be accepted for publication:
* " persuade the use of gas or fluid dynamics in their interpretation in ultra-relativistic heavy-ion collisions ", the gas is a state from fluid, remove "gas".
A: We removed it.
R3:
* "The rapidity density is calculated in dependence of Carruther's approach in ref. [[3]]", remove one double square brackets.
A: We removed it.
R3:
* What are the physical assumptions when illustrating the Landau-Fermi physical picture. Furthermore the capability of the energy band for the Landau hydrodynamic model is not defined.
A: We have added a text to explain it. Landau is workimg from low energies up to high energies.
R3:
* In section of 2.1., many references are missed before typoing the equations.
A: We have added the refrences.
R3:
* In Equation (2), distinguishable between y_FB and y_0 and y, and also the momentum distribution should be defined for i hadrons,
A: We defined it as you suggest. 
R3:
* "wher" it should be replaced by "where",
A: We corrected it.
R3:
* Equation (3) needs to be revised,
A: We revised it.
R3:
* Eqs. (5)-(8) needs to be revised,
A: We revised them and we corrected part of them.
R3:
* "The rapidity distribution of charged particles created is written as: [33]" Ref. [33] is not related to this sentence.
A: We added the corrected refrence related to this sentence.

R3:
* The method of estimating the fitting parameters is not defined.
A: We used the ROOT frame work of data analysis and we cited it in the manuscript.
R3:
* In Fig. 1, the list of references for the experimental data of the rapidity distribution should be given for each hadron.
A: We did what you have suggested.


Reviewer #4: 
R4:
Report on the manuscript #INJP-D-21-00855: Rapidity Distribution within Landau hydrodynamical model
and EPOS event-generator at RHIC Energies
Authors have fitted a theoretical model of rapidity distribution extracted from the Landau hydrodynamical
approach on Monte Carlo generated events for N-N collision at different center of mass energies. 
A: You are right.
R4:
The manuscript is in the continuation of authors previous works. Model needs some attentions and numerical
simulation seem to be correct. The method is straightforward and results are acceptable. Some comments
and suggestions may improve the manuscript as follows:
A: We have worked on your comments and did it.
R4:
1- Equation (2) has been presented carelessly. Variables N_1, dy_{FB}, (y-y_0) have not introduced
correctly. As it is the starting point, it should be supported by sufficient explanations along with
suitable references. Many variables in equations (3)-(8) have been appeared without suitable
explanation, all variables should be introduced correctly. Presentation of the model is very bad.
Authors should revise this important section. Explanations after equation (9) is acceptable.
A: We have add the suitable explanation and definations. Also, refrences are cited.
R4:
2- Kaons have introduced with Capital K, i.e. K^+,K^- and so on. Please reconsider the manuscript
for other grammatical errors and typos.
A: We went over the whole manuscript and corrected it.
R4:
3- The accuracy of the results cannot be ascertained without providing a method for proving the
goodness of fitting, like evaluation the standard deviation. I suggest
ଶ with comparing theoretical(simulation results) and experimental data.
Authors should add some materials to fix above mentioned problems. 
A: We have stated the used software in fitting. Also, the chi-square values are added for more clarifications.

In conclusion, the authors would like to thank the Reviewers for their valauble comments and helping us to improve our script.
We hope this version finds you well. Thanks a lot.

